Weight-adjusted discontinuous Galerkin methods: matrix-valued weights and elastic wave propagation in heterogeneous media

Weight-adjusted inner products are easily invertible approximations to weighted $L^2$ inner products. These approximations can be paired with a discontinuous Galerkin (DG) discretization to produce a time-domain method for wave propagation which is low storage, energy stable, and high order accurate for arbitrary heterogeneous media and curvilinear meshes. In this work, we extend weight-adjusted DG (WADG) methods to the case of matrix-valued weights, with the linear elastic wave equation as an application. We present a DG formulation of the symmetric form of the linear elastic wave equation, with upwind-like dissipation incorporated through simple penalty fluxes. A semi-discrete convergence analysis is given, and numerical results confirm the stability and high order accuracy of WADG for several problems in elastic wave propagation.

==> figs/gflopsBW.txt <==
===== N = 1
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi     9346260     9346260     9346260
         25                      dram_read_throughput             Device Memory Read Throughput  69.948      70.802      70.251    
         25                     dram_write_throughput            Device Memory Write Throughput  39.031      39.862      39.375    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi     9896040     9896040     9896040
         25                      dram_read_throughput             Device Memory Read Throughput  27.979      49.409      40.408    
         25                     dram_write_throughput            Device Memory Write Throughput  55.165      59.324      56.772    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi    14796936    14796936    14796936
         25                      dram_read_throughput             Device Memory Read Throughput  50.792      61.544      55.879    
         25                     dram_write_throughput            Device Memory Write Throughput  25.097      27.351      26.452    

===== N = 2
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi    45804528    45804528    45804528
         25                      dram_read_throughput             Device Memory Read Throughput  75.712      76.968      76.168    
         25                     dram_write_throughput            Device Memory Write Throughput  42.207      43.099      42.614    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi    50187060    50187060    50187060
         25                      dram_read_throughput             Device Memory Read Throughput  57.566      58.616      57.966    
         25                     dram_write_throughput            Device Memory Write Throughput  51.977      53.592      52.889    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi    50092812    50092812    50092812
         25                      dram_read_throughput             Device Memory Read Throughput  74.565      76.453      75.624    
         25                     dram_write_throughput            Device Memory Write Throughput  22.181      22.865      22.578    

===== N = 3
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   188283942   188283942   188283942
         25                      dram_read_throughput             Device Memory Read Throughput  54.878      56.081      55.421    
         25                     dram_write_throughput            Device Memory Write Throughput  30.274      30.836      30.569    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   185197320   185197320   185197320
         25                      dram_read_throughput             Device Memory Read Throughput  49.592      50.156      49.888    
         25                     dram_write_throughput            Device Memory Write Throughput  47.367      48.038      47.655    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   140272440   140272440   140272440
         25                      dram_read_throughput             Device Memory Read Throughput  95.192      96.055      95.730    
         25                     dram_write_throughput            Device Memory Write Throughput  23.070      23.328      23.234    


===== N = 4
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   587290704   587290704   587290704
         25                      dram_read_throughput             Device Memory Read Throughput  36.054      39.390      37.920    
         25                     dram_write_throughput            Device Memory Write Throughput  19.771      21.581      20.755    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   546756210   546756210   546756210
         25                      dram_read_throughput             Device Memory Read Throughput  32.214      34.948      33.635    
         25                     dram_write_throughput            Device Memory Write Throughput  31.307      34.065      32.756    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   337996890   337996890   337996890
         25                      dram_read_throughput             Device Memory Read Throughput  98.910      104.42      101.88    
         25                     dram_write_throughput            Device Memory Write Throughput  21.782      23.030      22.483    


===== N = 5
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  1542030798  1542030798  1542030798
         25                      dram_read_throughput             Device Memory Read Throughput  31.688      34.214      33.752    
         25                     dram_write_throughput            Device Memory Write Throughput  17.234      18.563      18.348    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  1373570352  1373570352  1373570352
         25                      dram_read_throughput             Device Memory Read Throughput  22.183      24.123      23.767    
         25                     dram_write_throughput            Device Memory Write Throughput  21.792      23.728      23.353    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi   723070656   723070656   723070656
         25                      dram_read_throughput             Device Memory Read Throughput  92.902      99.891      98.656    
         25                     dram_write_throughput            Device Memory Write Throughput  20.275      21.765      21.492    

===== N = 6
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  3524953740  3524953740  3524953740
         25                      dram_read_throughput             Device Memory Read Throughput  27.008      28.841      28.664    
         25                     dram_write_throughput            Device Memory Write Throughput  14.630      15.608      15.520    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  3057876360  3057876360  3057876360
         25                      dram_read_throughput             Device Memory Read Throughput  15.296      16.760      16.553    
         25                     dram_write_throughput            Device Memory Write Throughput  15.105      16.498      16.343    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  1408096536  1408096536  1408096536
         25                      dram_read_throughput             Device Memory Read Throughput  69.871      74.879      74.419    
         25                     dram_write_throughput            Device Memory Write Throughput  15.369      16.523      16.396    


===== N = 7
Invocations                               Metric Name                        Metric Description         Min         Max         Avg
Device "GeForce GTX 980 (0)"
	Kernel: rk_update_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  7343819868  7343819868  7343819868
         25                      dram_read_throughput             Device Memory Read Throughput  16.229      16.311      16.265    
         25                     dram_write_throughput            Device Memory Write Throughput  8.7509      8.7820      8.7676    
	Kernel: rk_volume_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  6200575920  6200575920  6200575920
         25                      dram_read_throughput             Device Memory Read Throughput  11.536      11.684      11.601    
         25                     dram_write_throughput            Device Memory Write Throughput  11.440      11.536      11.483    
	Kernel: rk_surface_elas0
         25                             flop_count_sp  Floating Point Operations(Single Precisi  2544130512  2544130512  2544130512
         25                      dram_read_throughput             Device Memory Read Throughput  66.640      67.132      66.842    
         25                     dram_write_throughput            Device Memory Write Throughput  14.723      14.832      14.767    




